Technical Report: Toward Applying Quantum Computing to Network Verification

Network verification (NWV), broadly defined as the verification of properties of distributed protocols used in network systems, cannot be efficiently solved on classical hardware via brute force. Prior work has developed a variety of methods that scale by observing a structure in the search space and then evaluating classes within the search space instead of individual instances. However, even these classification mechanisms have their limitations. In this paper, we consider a radically different approach: applying quantum computing to more efficiently solve NWV problems. We provide an overview of how to map variants of NWV problems into unstructured search problems that can be solved via quantum computing with quadratic speedup, making the approach feasible in theory to problems that are double in size (of the input). Emerging quantum systems cannot yet tackle problems of practical interest, but rapid advances in hardware and algorithm development make now a great time to start thinking about their application. With this in mind, we explore the limits of scale of the problem for which quantum computing can solve NWV problems as unstructured search.

==> code1.txt <==
import matplotlib.pyplot as plt
import math 


def plotQubitsVsL():
	xVals = []
	yVals = []
	yValsAlt = []

	xVals2 = []
	yVals2 = []
	yValsAlt2 = []

	numRouters = 10
	rulesPerRouter = 5

	ell = numRouters*rulesPerRouter
	P = numRouters*rulesPerRouter
	k = 10
	G = 5

	for j in range(10):
		L = 10**j
		xVals.append(L)
		f = math.ceil(math.log(L,2))*(1+ell) + math.ceil(math.log(P,2))*(P+k+G*(2*k-1)) + 2*max(ell,P) + ell + P
		yVals.append(f)
	plt.xlabel("Total number of header addresses", fontsize='30')
	plt.ylabel("Number of qubits", fontsize='30')
	plt.xscale('log')
	plt.xticks(fontsize='24')
	plt.yticks(fontsize='24')
	plt.title("HSA Quantum Circuit, qubits vs. header space size", fontsize='30')
	plt.plot(xVals, yVals, label="without reset gates, 10 routers", marker='x', markersize=20, linewidth=5)

	for j in range(10):
		L = 10**j
		xVals2.append(L)
		f = math.ceil(math.log(L,2))*(1+ell) + math.ceil(math.log(P,2))*(1+P) + 2*max(ell,P) + ell + P
		yVals2.append(f)
	plt.plot(xVals2, yVals2, label="with reset gates, 10 routers", marker='o', markersize=20, linewidth=5)


	numRouters = 100
	rulesPerRouter = 5
	k = 100

	ell = numRouters*rulesPerRouter
	P = numRouters*rulesPerRouter

	for j in range(10):
		L = 10**j
		f = math.ceil(math.log(L,2))*(1+ell) + math.ceil(math.log(P,2))*(P+k+G*(2*k-1)) + 2*max(ell,P) + ell + P
		yValsAlt.append(f)
	plt.plot(xVals, yValsAlt, label="without reset gates, 100 routers", marker='^', markersize=20, linewidth=5)
	for j in range(10):
		L = 10**j
		f = math.ceil(math.log(L,2))*(1+ell) + math.ceil(math.log(P,2))*(1+P) + 2*max(ell,P) + ell + P
		yValsAlt2.append(f)
	plt.plot(xVals, yValsAlt2, label="with reset gates, 100 routers", marker='s', markersize=20, linewidth=5)
	
	
	

	

	plt.legend(fontsize='24')
	plt.show()

def plotQubitsVsRouters():
	xVals = []
	yVals = []
	yValsAlt = []

	xVals2 = []
	yVals2 = []
	yValsAlt2 = []

	
	G = 5
	L = 2**32

	for j in range(10):
		numRouters = 10*(j+1)
		k = numRouters
		rulesPerRouter = 5
		ell = numRouters*rulesPerRouter
		P = numRouters*rulesPerRouter

		xVals.append(numRouters)
		f = math.ceil(math.log(L,2))*(1+ell) + math.ceil(math.log(P,2))*(P+k+G*(2*k-1)) + 2*max(ell,P) + ell + P
		yVals.append(f)
		f = math.ceil(math.log(L,2))*(1+ell) + math.ceil(math.log(P,2))*(1+P) + 2*max(ell,P) + ell + P
		yValsAlt.append(f)
	plt.xlabel("Number of routers", fontsize='28')
	plt.ylabel("Number of qubits", fontsize='30')
	plt.xticks(fontsize='24')
	plt.yticks(fontsize='24')
	plt.title("HSA Quantum Circuit, qubits vs. network size", fontsize='30')
	plt.plot(xVals, yVals, label="without reset gates, 5 rules per router", marker='x', markersize=20, linewidth=5)
	plt.plot(xVals, yValsAlt, label="with reset gates, 5 rules per router", marker='o', markersize=20, linewidth=5)


	for j in range(10):
		numRouters = 10*(j+1)
		k = numRouters
		rulesPerRouter = 50
		ell = numRouters*rulesPerRouter
		P = numRouters*rulesPerRouter

		f = math.ceil(math.log(L,2))*(1+ell) + math.ceil(math.log(P,2))*(P+k+G*(2*k-1)) + 2*max(ell,P) + ell + P
		yVals2.append(f)
		f = math.ceil(math.log(L,2))*(1+ell) + math.ceil(math.log(P,2))*(1+P) + 2*max(ell,P) + ell + P
		yValsAlt2.append(f)
	plt.plot(xVals, yVals2, label="without reset gates, 50 rules per router", marker='^', markersize=20, linewidth=5)
	plt.plot(xVals, yValsAlt2, label="with reset gates, 50 rules per router", marker='s', markersize=20, linewidth=5)
	plt.legend(fontsize='24')
	plt.show()
#plotQubitsVsL()
plotQubitsVsRouters()



==> code2.txt <==
import numpy as np
import matplotlib.pyplot as plt

# Space complexity equations
def space_complexity_no_reset(r, n):
    g = 5 # simplifying assumption...
    d = r - 1 # worst case
    return np.log2(r) + n + ((r - 1) * d) + g

def space_complexity_with_reset(r, n):
    return np.log2(r) + n + r

# Range for n (number of edges)
n_values = np.linspace(1, 1000, num=10)

# routers to plot
router_counts = [10, 50]

# plt.figure(figsize=(8, 6))

# Plotting the space complexity for each router count (r)
r = 10
no_reset = space_complexity_no_reset(r, n_values)
with_reset = space_complexity_with_reset(r, n_values)
    
plt.plot(n_values, no_reset, label=f'Without reset gates, {r} routers', linewidth=5, marker='x', markersize=20)
plt.plot(n_values, with_reset, label=f'With reset gates, {r} routers', linewidth=5, marker='o', markersize=20)

r = 50
no_reset = space_complexity_no_reset(r, n_values)
with_reset = space_complexity_with_reset(r, n_values)
    
plt.plot(n_values, no_reset, label=f'Without reset gates, {r} routers', linewidth=5, marker='^', markersize=20)
plt.plot(n_values, with_reset, label=f'With reset gates, {r} routers', linewidth=5, marker='s', markersize=20)

plt.tick_params(axis='both', which='major', labelsize=24)
plt.xlabel('Number of edges (n)', fontsize=30)
plt.ylabel('Number of qubits', fontsize=30)
plt.title('Netdice Quantum Circuit, qubits vs. edges', fontsize=30)
plt.legend(fontsize=24)
plt.ticklabel_format(style='plain', axis='y')

# plt.tight_layout()
plt.show()
